selp: A Single-Shot Epistemic Logic Program Solver

Epistemic Logic Programs (ELPs) are an extension of Answer Set Programming (ASP) with epistemic operators that allow for a form of meta-reasoning, that is, reasoning over multiple possible worlds. Existing ELP solving approaches generally rely on making multiple calls to an ASP solver in order to evaluate the ELP. However, in this paper, we show that there also exists a direct translation from ELPs into non-ground ASP with bounded arity. The resulting ASP program can thus be solved in a single shot. We then implement this encoding method, using recently proposed techniques to handle large, non-ground ASP rules, into the prototype ELP solving system "selp", which we present in this paper. This solver exhibits competitive performance on a set of ELP benchmark instances. Under consideration in Theory and Practice of Logic Programming (TPLP).

==> plotdata/eligibleK.dat <==
num_students	time	solver
1	0.51	selp
2	0.52	selp
3	0.58	selp
4	0.59	selp
5	0.64	selp
6	0.66	selp
7	0.87	selp
8	0.86	selp
9	1.00	selp
10	1.05	selp
11	1.34	selp
12	1.40	selp
13	1.33	selp
14	1.55	selp
15	1.68	selp
16	2.18	selp
17	2.37	selp
18	2.64	selp
19	3.97	selp
20	2.52	selp
21	5.02	selp
22	5.11	selp
23	9.86	selp
24	5.23	selp
25	22.38	selp
1	0.06	EP-ASP
2	0.05	EP-ASP
3	0.05	EP-ASP
4	0.06	EP-ASP
5	0.07	EP-ASP
6	0.46	EP-ASP
7	0.07	EP-ASP
8	0.08	EP-ASP
9	0.1	EP-ASP
10	6.44	EP-ASP
11	31.49	EP-ASP
12	105.87	EP-ASP
13	3.53	EP-ASP
14	34.73	EP-ASP
15	0.21	EP-ASP
16	0.2	EP-ASP
18	7965.87	EP-ASP


==> plotdata/yale.dat <==
plan_length	time	solver
1	0.7	selp
2	1.71	selp
3	3.74	selp
4	11.51	selp
5	927.74	selp
6	131.73	selp
1	0.53	EP-ASP
2	4.4	EP-ASP
3	7.78	EP-ASP
4	0.1	EP-ASP
5	3.26	EP-ASP
6	31.9	EP-ASP
7	15.96	EP-ASP
9	1.32	EP-ASP
11	1.91	EP-ASP
14	2.11	EP-ASP
15	0.64	EP-ASP
17	2.75	EP-ASP
20	1.19	EP-ASP
22	3.89	EP-ASP
23	3.33	EP-ASP
24	2.65	EP-ASP
25	4.35	EP-ASP

